ChannelComp: A General Method for Computation by Communications

Over-the-air computation (AirComp) is a well-known technique by which several wireless devices transmit by analog amplitude modulation to achieve a sum of their transmit signals at a common receiver. The underlying physical principle is the superposition property of the radio waves. Since such superposition is analog and in amplitude, it is natural that AirComp uses analog amplitude modulations. Unfortunately, this is impractical because most wireless devices today use digital modulations. It would be highly desirable to use digital communications because of their numerous benefits, such as error correction, synchronization, acquisition of channel state information, and widespread use. However, when we use digital modulations for AirComp, a general belief is that the superposition property of the radio waves returns a meaningless overlapping of the digital signals. In this paper, we break through such beliefs and propose an entirely new digital channel computing method named ChannelComp, which can use digital as well as analog modulations. We propose a feasibility optimization problem that ascertains the optimal modulation for computing arbitrary functions over-the-air. Additionally, we propose pre-coders to adapt existing digital modulation schemes for computing the function over the multiple access channel. The simulation results verify the superior performance of ChannelComp compared to AirComp, particularly for the product functions, with more than 10 dB improvement of the computation error.

==> Data/FracModK4Q2.dat <==
Y1 Y2 Y3 Y4 X1 X2 X3 X4
-3.76949778010132 5.010661111120523 -3.4277131448723894 2.4922431580037485 -2.5606753565378195 3.2046836265786114 5.919849631768125 -2.816453730529881
-1.3658367443315487 -0.38355389479135826 0.3468426272218609 0.9068349657828255 -0.8246697871404534 -0.041466873365100715 -0.10300040852164251 -0.9357727904007446
1.2279196141814919 -1.9568083489016512 1.3798647983459709 -0.8454837030053992 0.8674892084452965 -1.2943787488572687 -2.300950025697369 0.9620744595148679
3.906891648004946 -2.672219843083774 1.697142335692532 -2.554953403481468 2.517873961968297 -1.8683808410675848 -3.516178623787749 2.790317760668279


==> Data/FracModulationK2Q3.dat <==
Y1 Y2 X1 X2
-6.3017319282394535 -3.6217711482119634 -5.697063364841018 4.0061750646582865
-1.529629970700885 -2.586979761398375 -1.382857245749325 2.8615536261151817
0.06107001560299876 -1.5521877398803707 0.055212234028546386 1.716932338031304
0.8564224715179587 -0.5173955983559178 0.7742457461149154 0.5723109504423595
1.3336317816521808 0.5173959561980429 1.2056668578578518 -0.5723107141226568
1.6517758307927473 1.5521876914304924 1.4932788911545618 -1.7169322885025422
1.8790125579678114 2.5869791188546145 1.698720006457697 -2.861553959240084
2.0494492414158363 3.6217714813614754 1.8527968749787747 -4.00617501738063


==> Data/MSEFading.dat <==
SNR ChannelComp OAT OFDM
-5 400.7158050103836 43117127.897289746 252.6399518990221
-3 273.3235470110104 26643.93974614444 204.6749265223374
-1 167.49478302755472 582.3357281768957 153.69828155140823
1 76.99509187486437 62.8757725432415 94.36518625330042
3 34.237956791630516 12.407327127688005 46.97404015623494
5 16.596665717230902 4.044544333726832 19.800419507438757
7 10.342185601128467 1.5220997936805012 8.983227079415029
9 6.6204530164930535 0.5808609078193369 3.405992748119213
11 4.68318901909722 0.22496178125351393 0.45282633463541677
13 3.047025824652778 0.0882862614345628 0.005670572916666667
15 1.5315928819444442 0.035674336454936555 0.0
17 0.3638313802083333 0.014182207293645208 0.0
19 0.009854600694444444 0.005525384921221216 0.0
21 0.0 0.002215534133737057 0.0
23 0.0 0.0008694038808993184 0.0
25 0.0 0.00035616107007669306 0.0
27 0.0 0.00014099925578265474 0.0


==> Data/MSEFading2.dat <==
SNR ChannelComp OAT OFDM
-5 8.040312499999999 40365361.364431545 10.19316840277778
-3 7.095368923611111 2455.012072877862 8.315160590277781
-1 5.273637152777778 98.95563374450396 6.821662326388889
1 3.538628472222222 11.65376939598985 4.930494791666668
3 2.494947916666667 2.171888205588761 2.795529513888889
5 1.5733333333333335 0.7087269607866977 1.366545138888889
7 0.7383854166666667 0.24246269744665258 0.6727083333333335
9 0.27947916666666667 0.09152099901134089 0.26470486111111113
11 0.06104166666666666 0.03644744274115283 0.03802083333333333
13 0.006666666666666666 0.01353799765344342 0.0
15 0.0 0.0058933676971305825 0.0
17 0.0 0.0022756428897930336 0.0
19 0.0 0.0008675037803508739 0.0
21 0.0 0.00034581124807211836 0.0
23 0.0 0.00014813332116573593 0.0
25 0.0 5.409901758383373e-05 0.0
27 0.0 2.2739063161647106e-05 0.0


==> Data/MSEFadingMAX.dat <==
SNR ChannelComp OAT OFDM
-5 0.3299544270833333 0.5903159759244507 0.260966796875
-3 0.2892578124999999 0.44277235743408916 0.22018880208333325
-1 0.23938476562499997 0.3214537866347147 0.16311197916666664
1 0.19043945312499988 0.2521583877057481 0.1081770833333333
3 0.1446028645833333 0.208128517318098 0.06497721354166669
5 0.12257161458333338 0.185188504646133 0.027522786458333334
7 0.11077799479166668 0.1776788061984152 0.004694010416666667
9 0.09054687500000001 0.17517530728519531 3.255208333333333e-05
11 0.064677734375 0.17449489036546273 0.0
13 0.036881510416666666 0.1742216571365855 0.0
15 0.013909505208333329 0.1743918108220182 0.0
17 0.0030045572916666662 0.17440812222327892 0.0
19 0.00040690104166666663 0.17441526911172356 0.0
21 0.0 0.1743699474049815 0.0
23 0.0 0.17431747187726135 0.0
25 0.0 0.17433838430549883 0.0
27 0.0 0.17433062252437362 0.0


==> Data/MSEFadingMAXK2.dat <==
SNR ChannelComp OAT OFDM
-5 0.7033333333333333 1.456552711932741 0.7880729166666667
-3 0.6105729166666667 0.9669667424569498 0.6264583333333333
-1 0.5188020833333333 0.7780168612417028 0.40499999999999986
1 0.4141666666666666 0.5214264113231564 0.19666666666666666
3 0.29578125 0.3364394647753583 0.11114583333333332
5 0.19848958333333336 0.2540769784827824 0.04927083333333333
7 0.10302083333333334 0.18804937391147225 0.00421875
9 0.039114583333333335 0.12774787293930934 0.0
11 0.016770833333333332 0.13069267475873939 0.0
13 0.00125 0.07828648976478847 0.0
15 0.0 0.0788769807849327 0.0
17 0.0 0.07694905644219255 0.0
19 0.0 0.0774903331365456 0.0
21 0.0 0.07738728869505794 0.0
23 0.0 0.07672969493902883 0.0
25 0.0 0.0771925712044223 0.0
27 0.0 0.07722443748352575 0.0

==> Data/MSEProdcutError.dat <==
SNR ChannelComp OAT OFDM
-5 5.2162410054386354 101.15534362510897 32.654862524801594
-3 1.55027346008716 23.443265587757104 15.71471184098639
-1 0.6293499915851758 7.1457829831779875 6.741583204896544
1 0.22809059355513045 2.3770999285191534 3.155402913079294
3 0.07427102598852042 0.9746594236812923 1.3858206231841697
5 0.011552083333333331 0.3647258304776161 0.687589323580995
7 0.00045312499999999997 0.13636010614510297 0.18619972585388325
9 0.0 0.056705640331764194 0.013465401785714284
11 0.0 0.02188299302295757 1.33261145774835e-31
13 0.0 0.008529826244637669 1.33261145774835e-31
15 0.0 0.0036348151933715874 1.33261145774835e-31
17 0.0 0.001430394686232231 1.33261145774835e-31
19 0.0 0.0005658260483439369 1.33261145774835e-31
21 0.0 0.00022863947191670487 1.33261145774835e-31
23 0.0 8.67796489235884e-05 1.33261145774835e-31
25 0.0 3.374523696816005e-05 1.33261145774835e-31
27 0.0 1.3977632287645766e-05 1.33261145774835e-31


==> Data/MSEProdcutError2.dat <==
SNR ChannelComp OAT OFDM
-5 2537.518861369927 1.384971333646079e+21 5054.326477368577
-3 500.7298563660118 861393004575.6694 2974.122201639406
-1 142.45085439582633 8740471.788238464 1467.1522004355324
1 50.00863389292904 26790.741745929554 628.5324582001616
3 21.165417287336027 1474.2098418782389 259.678568484494
5 10.022900270008433 248.27191752126657 111.68148999588635
7 4.648451701454095 70.28347153849224 50.95272195743025
9 1.7692151706785524 24.344550651225028 22.455369189642212
11 0.7238358317882834 9.132300974002318 5.584307610952737
13 0.38796129422805536 3.577890232723631 0.3016761711276302
15 0.1526153106742506 1.3998156061381295 0.00025669642857142856
17 0.02742278495113865 0.5595001307588965 0.0
19 0.002889795856086575 0.22191276859919484 0.0
21 6.8359375e-05 0.08750118907310295 0.0
23 0.0 0.03490013983790605 0.0
25 0.0 0.014039511258278164 0.0
27 0.0 0.0055567357909115135 0.0


==> Data/MSEQAMnodes.dat <==
nodes QAM64 QAM256 QAM1024
1 6.017102055527731 56.718728399479126 616.1728304708892
2 2.4017001266083025 20.00115228973008 168.71944286665487
3 1.3536558172131927 12.246679347937354 122.97186410005143
4 1.0492619174021585 9.455977207481315 100.16199051241
5 0.8460574470979967 7.520038406764995 75.34204000888727
6 0.6838491176025454 5.71816408409213 62.95130006817963
7 0.548022109490952 4.687596647198269 51.82401423999429
8 0.5383118025404723 4.810883839107592 48.71851709237082
9 0.4352108501181222 4.023819918813998 37.130412741774855
10 0.3816869808799009 3.258409342812866 35.267238994346016
11 0.3383784153792492 3.1311364316352206 33.56469713208834
12 0.3143540048324628 2.959188344259734 27.864779764581833
13 0.3116846668833034 2.4528532198070505 26.090525503023137
14 0.26119364426139363 2.2986453519696743 24.289775494534595
15 0.2773027385561797 2.321994051457948 23.846851108703696
16 0.24733941258117811 2.060206695951432 23.38008263474755
17 0.23343342587585805 1.8830984664297288 21.57342187937234
18 0.22663914346070016 2.0018126920427877 18.864866112346803
19 0.21183826847502188 1.8164049569802143 18.547976065061768
20 0.18316786732759652 1.680466602009717 17.784373269545675
21 0.1831173407019495 1.6187827012672402 16.64971864669695
22 0.1731661317127466 1.7362475195576326 16.750523306282517
23 0.1559271674098431 1.4191793693598922 14.523178475828045
24 0.18374733765428666 1.5620472043632385 14.421909618449702
25 0.15216985657573265 1.3483418823189721 14.203107353702393
26 0.15836368388499555 1.432713658120446 14.065907359545287
27 0.1367009766549731 1.2876727467684301 12.85533310594194
28 0.13461459188093913 1.3172896859454826 12.954919587258221
29 0.13936011857100086 1.2221654921769591 12.331239757194858
30 0.11935734600724089 1.1452616800794098 11.87686822054101
31 0.12186849028513135 1.148366005637351 11.5087040857938
32 0.12208554257495617 1.1456386104716443 10.40176666850144
33 0.10995056227848693 1.061037029685141 11.076388979707822
34 0.11034135603116134 0.9870098794627987 9.709878563796892
35 0.10268934846855611 0.9779329346409716 10.328769890396696
36 0.10903897538933753 0.957031291513862 10.662132085042119
37 0.10671452009631138 0.9008651426236114 10.10806129903221
38 0.11010478100552015 0.911373502349048 9.108980295704333
39 0.10383073600269058 0.8785278083624362 9.477420591755738
40 0.09485798895038403 0.9048644580418113 8.331391281735623
41 0.0884914620658496 0.8288274328028731 8.810596889402431
42 0.09492762806078228 0.8429048026901151 8.090910168438466
43 0.0867032881039111 0.7646030799771076 8.164653601321122
44 0.08533122021000122 0.7620983103091914 7.809719045780059
45 0.08467083423826913 0.7407021920727813 8.112986465262837
46 0.08122725993043739 0.6850586937933713 8.185615290758948
47 0.08681427683141824 0.6443355237451698 7.87964266247497
48 0.07414565492922993 0.7595260536520283 7.452822968325061
49 0.07548902690152867 0.6833855329300892 7.5469989976935645
50 0.07681105748818903 0.6665801291408195 7.733163824254277
51 0.0750215455349327 0.6702512260310682 7.122160076787944
52 0.07880908695709729 0.6662683862874151 6.2640439720468715
53 0.07222667455694941 0.5955583435309751 6.460780348605042
54 0.068556579053099 0.6698964695801856 6.431346962090406
55 0.0715767616138045 0.5681751710791944 6.415072624358752
56 0.06847736641047425 0.6434959323419707 6.298037155406244
57 0.06269560302876542 0.6124989769064496 6.075569028772875
58 0.06543936262007069 0.6036995177777171 6.221973158177179
59 0.06394687275979133 0.5535931526210791 5.6000641813384515
60 0.06735705540308107 0.5275336167952814 6.004943334113365
61 0.061750015714299986 0.5878393272484579 6.064699388341936
62 0.05957830816574501 0.5517330665564761 5.747951813352439
63 0.05805534459854915 0.5383479264499 5.665862723181861
64 0.06329230769230751 0.5665346071605307 5.5664535795655805


==> Data/MSEQError.dat <==
SNR ChannelComp OAT OFDM
-5 0.8763560845621392 1.072085564984696 0.5370211082320457
-3 0.3932821299793954 0.4151220360947262 0.4198795885104477
-1 0.1694692896079615 0.16523451572619666 0.2778964026424962
1 0.07445357198140401 0.0659423980614808 0.1512574457877193
3 0.03373417592607046 0.026213354744741704 0.06857405701936947
5 0.011935851745910348 0.01056102673590076 0.020850802409396164
7 0.0013306509029165278 0.004216460817560663 0.002175023110569986
9 3.0048076923076923e-06 0.001676995595485071 1.150173611111111e-05
11 0.0 0.0006663485542694015 0.0
13 0.0 0.0002633519251525612 0.0
15 0.0 0.00010637153211515569 0.0
17 0.0 4.215250951843417e-05 0.0
19 0.0 1.6947979942236212e-05 0.0
21 0.0 6.661649528892065e-06 0.0
23 0.0 2.6427493755511586e-06 0.0
25 0.0 1.0582029568098256e-06 0.0
27 0.0 4.1848212995680415e-07 0.0


==> Data/MSEQWError.dat <==
SNR ChannelCompQ1 OAT OFDMQ1 ChannelCompQ2 OFDMQ2
-5 0.9204319115749241 1.0454651654323952 0.7826716198602649 0.8707219029702818 0.7742426398303199
-3 0.4182614468295771 0.38842437389219736 0.6052782796513955 0.37672396175495965 0.5723182822063487
-1 0.2106705452118102 0.17242415741149514 0.38255247719565283 0.17172985851373004 0.3501367578582506
1 0.11084101772447677 0.06454920152713506 0.24167453325194185 0.06492974516520132 0.19405603318507528
3 0.06903753968718766 0.02748547657565377 0.15004054722662422 0.028947910613969913 0.09586236754547954
5 0.04611960616249325 0.01023752355935326 0.0753716569420911 0.011865857335833159 0.04181738942564581
7 0.036421403442475436 0.004236546453499981 0.039774136522290726 0.006407734236559887 0.016361232519958278
9 0.037371484202434566 0.001692292622364778 0.037371484202434566 0.0035222561903913647 0.009468068039974022
11 0.03673974541407496 0.0007088355816240436 0.03673974541407496 0.0024038986495676135 0.005195387118805108
13 0.03541072150822297 0.0002557460798537087 0.03541072150822297 0.0015245982734164228 0.0020905187947732207
15 0.03659338949175309 0.00010953305567555471 0.03659338949175309 0.0014660839927178486 0.001467902127152199
17 0.03559829526740067 4.333263527803039e-05 0.03559829526740067 0.0013610206423269305 0.0013610206423269303
19 0.033464551865768216 1.6018096051352827e-05 0.033464551865768216 0.001359093073832038 0.0013590930738320369
21 0.032331195886113495 6.602355415938042e-06 0.032331195886113495 0.0014281918097305958 0.0014281918097305934
23 0.03820789522009242 2.8651475424755177e-06 0.03820789522009242 0.001393985847221759 0.0013939858472217608
25 0.033078783849497535 9.7503754427709e-07 0.033078783849497535 0.001310126296482818 0.0013101262964828183
27 0.03697812233926421 4.284851173365058e-07 0.03697812233926421 0.0014141994220867578 0.001414199422086758


==> Data/MSEQuantizedQUAD.dat <==
SNR ChannelComp OAT OFDM
-5 10.559243471391426 40.14322488851341 64.01391120461031
-3 7.397005459694635 24.555962503067434 55.61556412261498
-1 5.060247559562053 15.801272884259593 46.121077357090755
1 3.4430332823848695 9.94663019715379 36.344776943681595
3 2.3266030985559563 6.288953513741367 26.787598704440494
5 1.549443580548414 3.8838601734556932 19.36701110034714
7 1.081468454787413 2.4900299984212766 13.148019788274482
9 0.7196554418844243 1.5801051991024349 8.887917153630209
11 0.4913830218165728 0.9823252709156904 6.018779096159996
13 0.3330909565236622 0.6256358349403632 4.027413724078045
15 0.23469420315696365 0.39622924519553027 2.725146442386829
17 0.1634629392915353 0.249690664557601 1.8392277905145178
19 0.11439722670717849 0.15534212701774627 1.2866570198281673
21 0.08355368662950122 0.09946755309373936 0.8379092057209263
23 0.058340230790559486 0.06257941617246403 0.48532913920321247
25 0.04270700719443788 0.03908403585059307 0.21549738248308287
27 0.03110490279295005 0.025419567645027598 0.062291322728267075


==> Data/MSEQunatizedErrorMax.dat <==
SNR ChannelComp OAT OFDM
-5 0.1750403994605657 0.39962650917616543 0.5606252528599335
-3 0.1061247413271949 0.2939385818514409 0.388828790573846
-1 0.07214269438244042 0.21567192767983173 0.23398448253813267
1 0.052929940359932974 0.1571634455269987 0.12566552153087815
3 0.03310319882347467 0.11561800906833392 0.0655403733026414
5 0.01731861804780509 0.0868239339181506 0.03266580926804306
7 0.008983165922619054 0.06767556981849149 0.009846354166666677
9 0.003889090401785701 0.05625589036150509 0.0006879359654017831
11 0.000898260207403274 0.049141373286316715 1.976376488095236e-06
13 8.941359747023814e-05 0.04533605721604008 3.040217983639816e-32
15 3.3976236979166664e-06 0.043460874749602994 3.040217983639816e-32
17 0.0 0.042662738804780914 3.040217983639816e-32
19 0.0 0.04234215071257179 3.040217983639816e-32
21 0.0 0.042222380897328965 3.040217983639816e-32
23 0.0 0.042181767242927 3.040217983639816e-32
25 0.0 0.04215316852150534 3.040217983639816e-32
27 0.0 0.04214970942497807 3.040217983639816e-32


==> Data/MSEQunatizedErrorQUAD.dat <==
SNR ChannelComp OAT OFDM
-5 3.6794346793021573 87.58634596616488 88.03442258525212
-3 1.6794747844697249 87.75648719100971 88.33544338423889
-1 0.7754891657643248 87.87536130941011 88.59754345497414
1 0.36156683503774795 87.95444672566674 88.73881285474057
3 0.17490728108142972 88.00529098173118 88.78493126098216
5 0.08699365119094664 88.035928679231 88.7909056429473
7 0.0450262273002316 88.05317222589416 88.79118318435494
9 0.023260168872552743 88.06165512027138 88.79061144931809
11 0.009167142606853229 88.06546791620308 88.79037090760066
13 0.0019382322691462815 88.06717797635713 88.79036670295656
15 0.00037287750838613546 88.06757733920733 88.79036670295656
17 8.232912623172896e-05 88.0675835585738 88.79036670295656
19 6.510416666666666e-06 88.0675214473352 88.79036670295656
21 0.0 88.06749324575709 88.79036670295656
23 0.0 88.06755144412934 88.79036670295656
25 0.0 88.06753286870709 88.79036670295656
27 0.0 88.06754131219803 88.79036670295656


==> Data/MaxK2Q3.dat <==
Y1 Y2 X1 X2
3.6144362230295646 3.614436223029283 -3.3472393280107102 -3.3472393280106907
1.490885218283288 1.490885218283173 -2.7666112866055252 -2.7666112866054995
-1.1537545736495733 -1.1537545736498944 -1.982691110852803 -1.98269111085279
-3.9844564294383926 -3.9844564294387217 -0.877241667312767 -0.8772416673127437
-2.6123859663650424 -2.6123859663654407 0.543400639123913 0.5434006391239306
-0.9016695953277065 -0.9016695953279661 1.6882213583442687 1.6882213583442816
0.4359204971931196 0.4359204971927507 2.8384043716513685 2.8384043716513707
3.1110246262240286 3.111024626223834 3.9037570236301016 3.903757023630125


==> Data/MaxModK4Q2.dat <==
Y1 Y2 Y3 Y4 X1 X2 X3 X4
2.975675096700894 2.9755125396566875 2.975433389199456 2.975480155804415 -3.0652253866563237 -3.065268194893928 -3.0652237320054154 -3.065248669270794
-3.9236052732216944 -3.923752614574629 -3.923794638216627 -3.923763988582305 -1.541624859632003 -1.5416699619132945 -1.5416358093267748 -1.5416559019850862
0.08693068172009656 0.08680878730623484 0.08676886005289469 0.08680366070627107 1.1619561209537368 1.1619054122414414 1.161939065940049 1.16191707376448
0.8618192774673326 0.861956600728409 0.8621526907942578 0.8621081035935847 3.446418374373859 3.446354411244978 3.446386298795716 3.4463639055809696


==> Data/ModIdealProd.dat <==
X1 X2 X3 X4 Y1 Y2 Y3 Y4
0                    0                    0                     0                 0                  0                0                        0
-0.09315415395339247 -0.14373578630848743 -0.5545675823510158 0.8143200377866542 -0.608657277910649 -0.5337390852314393 0.5483784963984547 0.20961853837500977
0                    0                    0                     0                 0                  0                0                        0
-0.608657277910649 -0.5337390852314393 0.5483784963984547 0.20961853837500977 0.09315415395339247 0.14373578630848743 0.5545675823510158 -0.8143200377866542
0                    0                    0                     0                 0                  0                0                        0
0.09315415395339247 0.14373578630848743 0.5545675823510158 -0.8143200377866542 0.608657277910649 0.5337390852314393 -0.5483784963984547 -0.20961853837500977
0                    0                    0                     0                 0                  0                0                        0
0.608657277910649 0.5337390852314393 -0.5483784963984547 -0.20961853837500977 -0.09315415395339247 -0.14373578630848743 -0.5545675823510158 0.8143200377866542


==> Data/ModProd.dat <==
X1 X2 X3 X4 Y1 Y2 Y3 Y4
    0                    0                    0                     0                 0                  0                0                        0
-0.4479465072074554  0.5486909804435404 0.4127743445904446 -0.5726250737685847 -0.7307240244955631 -0.2254471057287147 0.29873555513899     0.5709405140987575
0                    0                    0                     0                 0                  0                0                        0
0.4479465072074554   -0.5486909804435404 -0.4127743445904446 0.5726250737685847 0.7307240244955631 0.2254471057287147 -0.29873555513899    -0.5709405140987575
0                    0                    0                     0                 0                  0                0                        0
-0.7307240244955631  -0.2254471057287147 0.29873555513899 0.5709405140987575 0.4479465072074554 -0.5486909804435404 -0.4127743445904446  0.5726250737685847
0                    0                    0                     0                 0                  0                0                        0
0.7307240244955631   0.2254471057287147 -0.29873555513899 -0.5709405140987575 -0.4479465072074554 0.5486909804435404 0.4127743445904446   -0.5726250737685847



==> Data/ModRandomProd.dat <==
X1 X2 X3 X4 Y1 Y2 Y3 Y4
0                    0                    0                     0                 0                  0                0                        0
-0.6228972700359641 0.5841919222963894 -0.06564493008978534 0.5161487499344537 -0.038772834311822324 0.038855632941826174 0.997838153751238 0.03613759851509793
0                    0                    0                     0                 0                  0                0                        0
-0.038772834311822324 0.038855632941826174 0.997838153751238 0.03613759851509793 0.6228972700359641 -0.5841919222963894 0.06564493008978534 -0.5161487499344537
0                    0                    0                     0                 0                  0                0                        0
0.6228972700359641 -0.5841919222963894 0.06564493008978534 -0.5161487499344537 0.038772834311822324 -0.038855632941826174 -0.997838153751238 -0.03613759851509793
0                    0                    0                     0                 0                  0                0                        0
0.038772834311822324 -0.038855632941826174 -0.997838153751238 -0.03613759851509793 -0.6228972700359641 0.5841919222963894 -0.06564493008978534 0.5161487499344537


==> Data/ProdModK2Q3.dat <==
Y1 Y2 X1 X2
3.4098414035914564 3.4098403122064536 -4.126423055589148 -4.126422295251892
0.20214556447492646 0.20214477994383107 -2.774318195191871 -2.7743174101346373
-1.3991601562397185 -1.3991611305347273 -1.4617334838731386 -1.4617327153619353
-2.776391143510417 -2.7763920632675374 -0.32044309047253894 -0.32044232028202113
-2.659871922708694 -2.6598729695343164 0.7653681309624739 0.7653688978685753
-1.6302508198489405 -1.6302518102033798 1.7479633373951975 1.7479640966825358
0.5335854902618988 0.5335845715498772 2.658155627471792 2.6581563878901804
4.318422483722536 4.318421395101057 3.511336968593489 3.5113377274292374


==> Data/ProdModK4Q2.dat <==
Y1 Y2 Y3 Y4 X1 X2 X3 X4
2.344084261109016 2.4065307793953834 2.3693211845056146 2.374579460487017 -3.3912530788269404 -3.391290611391473 -3.3903044838179586 -3.3900363934162474
-2.354617081998285 -2.2892113548000093 -2.3239432881599313 -2.320760528431596 -1.111621885768621 -1.1116854468065005 -1.1106982027282828 -1.110421329987831
-2.6732022896147996 -2.608021604999717 -2.6439314924737984 -2.6399698962354092 1.2176057800898867 1.2175463270052873 1.2185363801964713 1.2188099352175361
2.612308139621591 2.679053044329564 2.6421031179738557 2.6458318443343654 3.28346524045795 3.283417519203569 3.284418164861637 3.2846791001578617


==> Data/ProductModulationK2Q3.dat <==
Y1 Y2 X1 X2
-3.818802494634901 3.8188024946347063 -3.8188352546627122 -3.8188352546626954
-2.727769275103955 2.727769275103738 -2.7276692209129045 -2.727669220912883
-1.6365953066794034 1.6365953066792307 -1.6366689575984257 -1.6366689575983504
-0.5454993151769477 0.5454993151767961 -0.5455835561756163 -0.54558355617552
0.5455068170365972 -0.5455068170367029 0.5455778404040884 0.5455778404042324
1.6365929811398168 -1.6365929811398885 1.636671174969886 1.6366711749700489
2.7277435475019045 -2.727743547501949 2.727708304244768 2.727708304244945
3.8188230456226933 -3.8188230456227372 3.818799669729949 3.818799669730147


==> Data/Sim1.dat <==
X1             X2         X3          X4           Y1         Y2          Y3           Y4
-3.354102 -3.354102 -3.354102 -3.354102  -0.00401202  0.00940334  0.50005223  -0.00726684
-1.118034 -1.118034 -1.118034 -1.118034  -0.00400866  0.00939546  0.49963325  -0.00726075
1.118034  1.118034  1.118034  1.118034  -0.00400866  0.00939546   0.49963325  -0.00726075
3.354102  3.354102  3.354102  3.354102  -0.00401202  0.00940333   0.50005223  -0.00726684


==> Data/Sim2.dat <==
X1             X2         X3          X4           Y1         Y2          Y3           Y4
-0.33539179 -0.3354245 -0.33541252 -0.33541156  -0.42441025   0.36343228 -0.23024204  0.29118155
-0.11179708 -0.11180798  -0.11180399  -0.11180366  -0.14147044  0.12114422  -0.07674707  0.09706059
0.11179735  0.11180399  0.11180413 0.11180393   0.14146556   -0.12114036    0.07674485  -0.09705753
0.33539211  0.33539211  0.33541271  0.33541187  0.42440605  -0.3634289   0.23024017  -0.29117885

==> Data/Sim3.dat <==
X1           Y1         
-0.28761187  0
-0.24926362  0
-0.21091537  0  
-0.17256712  0    
-0.13421887  0
-0.09587062  0
-0.05752237  0
-0.01917412  0
0.01917412   0
0.05752237   0
0.09587062   0
0.13421887   0
0.17256712   0
0.21091537   0
0.24926362   0
0.28761187   0


==> Data/Sim4.dat <==
X1           Y1               Y2
-0.28761187  -0.29102828   0.29102828
-0.24926362  -0.24860595   0.24860595
-0.21091537  -0.2092083    0.2092083
-0.17256712  -0.17260656   0.17260656
-0.13421887  -0.13353339   0.13353339
-0.09587062  -0.09710935   0.09710935
-0.05752237  -0.06007736   0.06007736
-0.01812348  -0.02138438   0.02138438
0.01958896   0.01838616    -0.01838616
0.05752237   0.05754183    -0.05754183
0.09587062   0.09948072   -0.09948072
0.13421887   0.14115529   -0.14115529
0.16932376   0.17996254   -0.17996254
0.20805239   0.21742629   -0.21742629
0.25132176   0.24422783   -0.24422783
0.29270475   0.2753729    -0.2753729 

         

==> Data/SumModulationK2Q3.dat <==
Y1 Y2 X1 X2
0.0 0.0 -3.818813079129879 -3.818813079129794
0.0 0.0 -2.7277236279499317 -2.7277236279498447
0.0 0.0 -1.6366341767699604 -1.6366341767698747
0.0 0.0 -0.5455447255900023 -0.545544725589916
0.0 0.0 0.5455447255899641 0.5455447255900507
0.0 0.0 1.636634176769922 1.6366341767700088
0.0 0.0 2.7277236279498935 2.727723627949979
0.0 0.0 3.818813079129842 3.8188130791299284


==> Data_Standard/BPSKSUM.dat <==
SNR ChannelComp OAT OFDM
-5 0.5160551830997085 0.6739777565306426 0.2928265380368252
-3 0.2554341710328283 0.2694034903120485 0.2705418836853291
-1 0.11100272675686026 0.10727041774080029 0.23054554777837377
1 0.04864752663113459 0.043133564260170586 0.17755465112007865
3 0.022015321731029543 0.01694691066493456 0.10764410793721246
5 0.007695169944219871 0.0067918326294148035 0.038539420717698156
7 0.000784542035922457 0.0026721624995422522 0.004097561418457698
9 3.0604575163398697e-06 0.0010737785796130909 1.9619731575613924e-05
11 0.0 0.00042920761607292463 0.0
13 0.0 0.0001699068780713093 0.0
15 0.0 6.751006602501473e-05 0.0
17 0.0 2.6814278321186537e-05 0.0
19 0.0 1.0792513863657974e-05 0.0
21 0.0 4.238366274179022e-06 0.0
23 0.0 1.707263367108984e-06 0.0
25 0.0 6.741733118232203e-07 0.0
27 0.0 2.6903690451400106e-07 0.0


==> Data_Standard/MSEQAM16SUM.dat <==
SNR ChannelComp OAT OFDM
-5 5.990118525797088 1.3953300707069924 8.338184175776393
-3 2.297272109426711 0.5364911699851393 8.251506212458844
-1 0.9428522979857126 0.2196915545385921 6.972858000682109
1 0.3728959743783513 0.0866734942852664 6.336974517510903
3 0.1543112420816945 0.03520389868944094 4.561267106947781
5 0.06379127587198673 0.014253684986909928 2.758741054067461
7 0.025417927060105327 0.005602932805841524 1.5774872858257591
9 0.011370961992041455 0.0021246543023996744 0.7591970859633196
11 0.005191042701720673 0.0008610844388180221 0.32563877990598594
13 0.0009784400107347433 0.0003734389115224228 0.05823886707140823
15 2.8735632183908045e-05 0.0001354698732925843 0.001252316188221875
17 0.0 5.546510932068212e-05 0.0
19 0.0 2.0473767651289522e-05 0.0
21 0.0 8.706541875670846e-06 0.0
23 0.0 3.892042521851884e-06 0.0
25 0.0 1.3733562888664424e-06 0.0
27 0.0 5.548066578797433e-07 0.0


==> Data_Standard/MSEQAM256SUM.dat <==
SNR ChannelComp OAT OFDM
-5 1067.1674961243414 1021.126302776517 168.30652331646638
-3 965.9807555239205 403.4394583601256 184.90264390551667
-1 774.2826905715187 151.64536846006177 166.51865972716422
1 555.0316200133825 63.077699211752055 162.95137668648434
3 287.7149257361273 24.549441039461026 143.01452778906014
5 125.10730463672556 9.878318072126646 129.5420202843007
7 54.696867236075256 4.2970367486482886 111.16780940780788
9 17.984614303353556 1.4180202100343855 82.51739121728605
11 8.621396296995265 0.6730690257341272 45.58955194297604
13 3.04046618685911 0.2370412681725717 22.129718418395903
15 1.2799610500626448 0.09802242377449412 10.99015119554601
17 0.501454447101273 0.0375970266117586 4.365296989107425
19 0.21539629509588118 0.015442765650497048 1.9843971034629002
21 0.10766017529045672 0.006945858935477079 0.8495766745663961
23 0.04030805409348749 0.002498974092866314 0.40772671886624606
25 0.008640473503625021 0.0010712625671744132 0.0658964971643105
27 0.0 0.0004347114391293561 0.0009342184742418589


==> Data_Standard/MSEQAM64SUM.dat <==
SNR ChannelComp OAT OFDM
-5 219.77439693213518 122.7663356274758 40.219456762162
-3 162.76040962187932 48.645161734304914 39.868491236062155
-1 106.11925130966804 20.52932696294762 35.761013760402044
1 51.10272570916193 7.529123450446878 31.448774534244436
3 21.033901144875596 2.965211332187462 28.655429877531063
5 8.605054036780187 1.2131718677143228 22.965183764607605
7 3.3352773269963816 0.464622857256407 15.608399799195249
9 1.5081769014661024 0.20737722691571822 8.563159296468768
11 0.5558658769324426 0.0749000173445053 4.048213487546587
13 0.24186830251413552 0.030340334555936942 1.8206368620819207
15 0.10680098693711407 0.012060891306972325 0.8598808041835502
17 0.038082747440266566 0.004658445059152927 0.35394560202495684
19 0.0068137619333532825 0.0018492511675183272 0.06653097334097992
21 0.0 0.0007497947799677676 0.002516601860185052
23 0.0 0.0003079243483784168 0.0
25 0.0 0.00011821863094751777 0.0
27 0.0 5.364181891929534e-05 0.0


==> Data_Standard/QPSKSUM.dat <==
SNR ChannelComp OAT OFDM
-5 0.6196078635333013 2.6200945394356205 1.2167508398006692
-3 0.3275170247934188 1.0239314383087388 0.9910711185480737
-1 0.15466466126720754 0.40858458423109606 0.7479988830134392
1 0.07247382145333328 0.16684972381119623 0.4659698776727681
3 0.03262673262025367 0.06528153882357338 0.21815538680270236
5 0.01471808748228195 0.025522645952090507 0.08324295223851162
7 0.004276402381550805 0.010410137270908611 0.01856519346311553
9 0.00023555077761262976 0.004101830899399082 0.0011946162192640508
11 0.0 0.001652323397794699 0.0
13 0.0 0.000654466718375815 0.0
15 0.0 0.00026512317429543044 0.0
17 0.0 0.00010612532957270011 0.0
19 0.0 4.294534787136618e-05 0.0
21 0.0 1.79461684694681e-05 0.0
23 0.0 7.5349175158958955e-06 0.0
25 0.0 3.3609948946718945e-06 0.0
27 0.0 1.0556256319091925e-06 0.0

